Superconducting edge contact to a buried Ge quantum well

Semiconductor-superconductor hybrid systems form the basis for a broad range of quantum phenomena, such as Andreev bound states, topological superconductivity, and hybrid quantum Hall states. The performance of these hybrid systems can strongly benefit from the exceptional electronic properties of heterostructures with deeply buried quantum wells. However, establishing high-quality superconducting contacts to such quantum wells remains challenging. Here, we address this problem with an edge-contact approach that combines anisotropic dry etching to access the quantum well followed by wet etching for interface preparation. Josephson junctions fabricated using this approach consistently exhibit near-unity interface transparency, while quantum point contacts show strong Andreev enhancement, with the first conductance plateau approaching $4e^2/h$, the limit of perfect Andreev reflection. In superconducting quantum point contacts, the high contact quality is further manifested by quantized supercurrent. These results establish the combination of dry and wet etching as a robust strategy for integrating deeply buried quantum wells into superconducting hybrid devices.

==> jj.csv <==
Device name,GT,$L_{\mathrm{SEM}}$,$W_{\mathrm{SEM}}$ ,M,W,P,$\Isw$ ,$\Rn$ ,$\Isw$$\Rn$ ,$\Iexc$ ,$T$
QT2\_TL\_SNS\_16,th,16.1,2.05,y,y,,,250,,,
QT2\_TL\_SNS\_0.6,th,0.49,2.05,y,y,t,,,,,
QT2\_TL\_SNS\_1.5,th,1.4,2.05,y,n,,,,,,
QT2\_TL\_SNS\_3.0,th,2.92,2.05,y,n,,,,,,
QT2\_TL\_SNS\_6.0,th,5.94,2.05,y,n,,,,,,
QT2\_TR\_SNS\_0.3,th,0.18,2.06,y,n,,,,,,
QT2\_TR\_SNS\_0.4,th,0.29,2.05,y,n,,,,,,
QT2\_TR\_SNS\_0.5,th,0.39,2.06,y,n,,,,,,
QT2\_TR\_SNS\_0.7,th,0.59,2.05,y,y,,330,270,89,1.6,96
QT2\_TR\_SNS\_1.0,th,0.89,2.05,y,y,,180,280,52,1.3,92
QT2\_TR\_SNS\_2.0,th,1.9,2.05,y,y,,60,290,18,0.9,83
QT2\_TR\_SNS\_4.0,th,3.94,2.05,y,y,,7,320,2,0.4,63
QT2\_TR\_SNS\_8.0,th,7.95,2.05,y,n,,,,,,
QT4\_BL\_SNS\_0.8,cl,0.64,2.04,y,y,,230,300,69,1.3,95
QT4\_BL\_SNS\_1.2,cl,1.03,2.54,y,y,,200,260,53,1.8,98
QT4\_BL\_SNS\_0.23,th,0.08,0.54,y,y,,470,500,230,1,99
QT4\_BL\_SNS\_0.24,th,0.09,0.54,y,y,,180,800,140,0.5,92
QT4\_BL\_SNS\_0.25,th,0.1,0.54,y,n,fd,,,,,
QT4\_BL\_SNS\_0.27,th,0.12,0.53,y,n,,,,,,
QT4\_BR\_SNS\_5.5\_5,cl,5.35,5.05,y,y,t,,,,,
QT4\_BR\_SNS\_5.5\_10,cl,5.35,10,y,y,,77,66,5,6.2,95
QT4\_BR\_SNS\_1.7,cl,1.52,2.54,y,y,,100,290,29,1.5,97
QT4\_BR\_SNS\_2.4,cl,2.22,4.03,y,y,,130,170,22,2.5,96
QT4\_BR\_SNS\_3.2,cl,3.05,4.05,y,y,t,,,,,
QT4\_BR\_SNS\_4.2,cl,4.05,5.05,y,n,fd,,,,,
QT4\_TL\_SNS\_0.5\_2\_01,cl,0.34,2.04,y,y,,390,300,120,1.4,96
QT4\_TL\_SNS\_0.5\_2\_02,cl,0.34,2.04,y,n,,,,,,
QT4\_TL\_SNS\_0.3\_1\_01,cl,0.14,1.04,y,y,,320,530,170,0.9,98
QT4\_TL\_SNS\_0.3\_1\_02,cl,0.14,1.04,y,y,t,,,,,
QT4\_TL\_SNS\_0.3\_2\_01,th,0.14,2.04,y,y,,750,260,190,1.8,99
QT4\_TL\_SNS\_0.3\_2\_02,th,0.14,2.04,y,y,fd,,,,,
QT5\_BL\_D5\_SQPC\_0.3,sg,0.17,1.04,y,n,,,,,,
QT5\_BL\_D6\_SQPC\_0.3,sg,0.17,1.04,y,y,,320,470,150,0.9,96
QT5\_BL\_D7\_SNW\_0.3,sg,0.17,1.04,y,y,,340,470,160,0.9,96
QT5\_BL\_D8\_SNW\_0.3,sg,0.17,1.04,y,y,t,,,,,
QT5\_BR\_D1\_SNW\_0.25,sg,0.12,0.54,y,y,fd,,,,,
QT5\_BR\_D2\_SNW\_0.25,sg,0.12,0.54,y,y,,230,800,190,0.6,99
QT5\_BR\_D7\_SQPC\_0.25,sg,0.12,0.54,y,y,fd,,,,,
QT5\_BR\_D8\_SQPC\_0.25,sg,0.12,0.54,y,y,,240,810,190,0.6,99
QT5\_TL\_D3\_SQPC\_0.23,sg,0.1,0.54,y,y,fd,910,350,320,1.8,$>$ 100
QT5\_TL\_D4\_SQPC\_0.23,sg,0.55,0.54,y,y,fd,,,,,
QT5\_TL\_D5\_SNW\_0.23,sg,0.1,0.54,y,y,,240,750,180,0.6,98
QT5\_TL\_D6\_SNW\_0.23,sg,0.1,0.54,y,n,fd,,,,,
QT5\_TR\_D1\_SQPC\_0.5,sg,0.37,1.04,y,y,,190,510,94,0.8,94
QT5\_TR\_D2\_SQPC\_0.5,sg,0.37,1.04,y,y,,160,560,87,0.6,91
QT5\_TR\_D3\_SNW\_0.5,sg,0.37,1.04,y,n,,,,,,
QT5\_TR\_D4\_SNW\_0.5,sg,0.37,1.04,y,n,,,,,,
QT2\_BL\_SNS\_0.3,th,0.18,2.06,n,,,,,,,
QT2\_BL\_SNS\_0.4,th,0.29,2.05,n,,,,,,,
QT2\_BL\_SNS\_0.5,th,0.39,2.06,n,,,,,,,
QT2\_BL\_SNS\_0.7,th,0.59,2.05,n,,,,,,,
QT2\_BL\_SNS\_1.0,th,0.89,2.05,n,,,,,,,
QT2\_BL\_SNS\_2.0,th,1.9,2.05,n,,,,,,,
QT2\_BL\_SNS\_4.0,th,3.94,2.05,n,,,,,,,
QT2\_BL\_SNS\_8.0,th,7.95,2.05,n,,,,,,,
QT2\_BR\_SNS\_16,th,16.1,2.05,n,,,,,,,
QT2\_BR\_SNS\_0.6,th,0.49,2.05,n,,,,,,,
QT2\_BR\_SNS\_1.5,th,1.4,2.05,n,,,,,,,
QT2\_BR\_SNS\_3.0,th,2.92,2.05,n,,,,,,,
QT2\_BR\_SNS\_6.0,th,5.94,2.05,n,,,,,,,
QT4\_TR\_SNS\_0.25,cl,0.1,0.54,n,,,,,,,
QT4\_TR\_SNS\_0.27,cl,0.12,0.54,n,,,,,,,
QT4\_TR\_SNS\_0.5\_2\_01,th,0.34,2.04,n,,,,,,,
QT4\_TR\_SNS\_0.5\_2\_02,th,0.34,2.04,n,,,,,,,
QT4\_TR\_SNS\_0.23,cl,0.08,0.54,n,,,,,,,
QT4\_TR\_SNS\_0.24,cl,0.09,0.53,n,,,,,,,

